High-resolution Image-based Malware Classification using Multiple Instance Learning

This paper proposes a novel method of classifying malware into families using high-resolution greyscale images and multiple instance learning to overcome adversarial binary enlargement. Current methods of visualisation-based malware classification largely rely on lossy transformations of inputs such as resizing to handle the large, variable-sized images. Through empirical analysis and experimentation, it is shown that these approaches cause crucial information loss that can be exploited. The proposed solution divides the images into patches and uses embedding-based multiple instance learning with a convolutional neural network and an attention aggregation function for classification. The implementation is evaluated on the Microsoft Malware Classification dataset and achieves accuracies of up to $96.6\%$ on adversarially enlarged samples compared to the baseline of $22.8\%$. The Python code is available online at https://github.com/timppeters/MIL-Malware-Images .

==> assets/resizing_data_loss/original_hist.txt <==
0 69177
0 26559
1 25602
2 26567
3 4180
4 2573
5 2726
6 5327
7 4734
8 2354
9 2605
10 2170
11 2981
12 2145
13 2189
14 4052
15 26694
16 25015
17 25377
18 24656
19 2218
20 1815
21 1904
22 1627
23 2726
24 2077
25 1872
26 1857
27 2394
28 2454
29 2236
30 1977
31 27150
32 25064
33 24899
34 24903
35 2211
36 1590
37 1329
38 1895
39 2017
40 1516
41 1693
42 1746
43 1658
44 1609
45 1234
46 1526
47 25243
48 24944
49 24487
50 25654
51 1378
52 1276
53 1189
54 1220
55 2124
56 1947
57 1326
58 2113
59 1601
60 1605
61 1273
62 1260
63 3734
64 2631
65 2213
66 3029
67 2180
68 3843
69 2160
70 1749
71 2122
72 1637
73 1845
74 1433
75 1494
76 2777
77 2051
78 1298
79 3152
80 2033
81 2695
82 2403
83 1460
84 2004
85 1994
86 1726
87 1761
88 2225
89 1472
90 1570
91 1365
92 1949
93 1839
94 1516
95 3446
96 2502
97 1690
98 2046
99 2202
100 2517
101 1972
102 2132
103 2403
104 1815
105 3053
106 1504
107 1549
108 1441
109 1764
110 1520
111 2557
112 2347
113 1890
114 1564
115 3735
116 3867
117 1381
118 1470
119 1871
120 1359
121 1368
122 1443
123 1333
124 2655
125 1609
126 1573
127 3732
128 3349
129 2433
130 5162
131 2766
132 4041
133 2270
134 2351
135 2230
136 3837
137 2221
138 7701
139 1893
140 3674
141 2422
142 1791
143 2044
144 1544
145 1355
146 1540
147 1759
148 1630
149 1614
150 1586
151 1656
152 1372
153 1463
154 1576
155 2242
156 1659
157 1341
158 1825
159 2218
160 2136
161 1702
162 1652
163 1702
164 1657
165 1452
166 1475
167 1833
168 1630
169 1535
170 1427
171 1416
172 1366
173 2182
174 1439
175 1794
176 1840
177 1197
178 1120
179 1316
180 1211
181 1925
182 1340
183 1340
184 1118
185 1053
186 1233
187 1069
188 1263
189 1133
190 1219
191 4849
192 3116
193 2420
194 2988
195 2337
196 1895
197 2311
198 2203
199 2186
200 2222
201 2095
202 1609
203 234939
204 1476
205 1800
206 1586
207 1825
208 1512
209 1578
210 1641
211 1437
212 1293
213 1427
214 1422
215 1722
216 1156
217 1330
218 1438
219 1207
220 1217
221 1363
222 1509
223 2866
224 2408
225 1808
226 1910
227 1954
228 1523
229 1716
230 1666
231 4638
232 2036
233 2018
234 2773
235 2202
236 1404
237 1564
238 1565
239 2183
240 1366
241 1547
242 1314
243 1487
244 1067
245 2149
246 1964
247 2388
248 1738
249 1248
250 1446
251 2240
252 1464
253 2276
254 24714


==> assets/resizing_data_loss/upscaled_hist.txt <==
6 9
6 32
7 16
8 27
9 0
9 21
10 26
11 35
12 0
12 45
13 36
14 45
15 63
16 0
16 93
17 72
18 101
19 0
19 97
20 112
21 125
22 126
23 0
23 145
24 172
25 205
26 0
26 243
27 199
28 222
29 256
30 0
30 332
31 392
32 368
33 0
33 424
34 439
35 462
36 504
37 0
37 502
38 562
39 522
40 0
40 560
41 524
42 546
43 557
44 0
44 585
45 671
46 640
47 0
47 610
48 663
49 759
50 793
51 0
51 925
52 1058
53 1348
54 0
54 1627
55 2158
56 3044
57 3885
58 0
58 5336
59 7074
60 9217
61 0
61 12191
62 15403
63 19355
64 22780
65 0
65 26837
66 30052
67 34223
68 0
68 37480
69 40477
70 42262
71 43658
72 0
72 43316
73 42215
74 40621
75 0
75 37510
76 34531
77 31574
78 28104
79 0
79 24642
80 21028
81 17846
82 0
82 14959
83 12411
84 10464
85 8605
86 0
86 7081
87 5859
88 4734
89 0
89 4100
90 3437
91 2959
92 2577
93 0
93 2296
94 2214
95 2115
96 0
96 2083
97 2083
98 2161
99 2431
100 0
100 2552
101 2768
102 2853
103 0
103 2997
104 3039
105 3282
106 3498
107 0
107 3716
108 3940
109 4002
110 0
110 4178
111 4237
112 4366
113 4451
114 0
114 4403
115 4549
116 4600
117 0
117 4474
118 4672
119 4681
120 4705
121 0
121 4659
122 4427
123 4504
124 0
124 4291
125 4175
126 3896
127 3964
128 0
128 3759
129 3567
130 3442
131 0
131 3179
132 2966
133 2905
134 2713
135 0
135 2518
136 2359
137 2274
138 0
138 2053
139 1949
140 1788
141 1561
142 0
142 1430
143 1461
144 1312
145 0
145 1238
146 1101
147 985
148 990
149 0
149 894
150 912
151 922
152 0
152 914
153 782
154 739
155 893
156 0
156 1311
157 780
158 739
159 0
159 906
160 882
161 880
162 954
163 0
163 840
164 880
165 815
166 0
166 985
167 616
168 555
169 502
170 0
170 541
171 425
172 445
173 0
173 329
174 2140
175 554
176 261
177 0
177 328
178 313
179 511
180 0
180 1280
181 406
182 323
183 304
184 0
184 231
185 901
186 741
187 0
187 193
188 289
189 361
190 752
191 0
191 251
192 779
193 148
194 0
194 939
195 367
196 702
197 529
198 0
198 1390
199 1410
200 1177
201 0
201 1806
202 2039
203 203657
204 45


==> assets/results/f1_scores_adversarial.csv <==
Epoch,Base CNN Zero Padding,Base CNN Noise Padding,MIL Attention Noise Padding,MIL Attention Zero Padding,MIL Gated Attention Zero Padding,MIL Gated Attention Noise Padding
1,0.01434362307190895,0.04738176614046097,0.5551286339759827,0.583383321762085,0.3215879201889038,0.3855522572994232
2,0.01434362307190895,0.04738176614046097,0.5361881256103516,0.7675487399101257,0.4684846103191376,0.5088978409767151
3,0.01434362307190895,0.04738176614046097,0.6422627568244934,0.7910761833190918,0.6575512886047363,0.6086199879646301
4,0.01434362307190895,0.04738176614046097,0.5516039729118347,0.8000848293304443,0.6939444541931152,0.5937880873680115
5,0.01434362307190895,0.04738176614046097,0.6189151406288147,0.8124805092811584,0.41472262144088745,0.49705395102500916
6,0.04125950112938881,0.04738176614046097,0.6670100688934326,0.8195326924324036,0.80823814868927,0.6583960056304932
7,0.02746129222214222,0.04738176614046097,0.6112261414527893,0.8338388204574585,0.7683274745941162,0.6152152419090271
8,0.01434362307190895,0.04738176614046097,0.6729823350906372,0.8969429731369019,0.8421887159347534,0.6534616947174072
9,0.03939882293343544,0.04938880726695061,0.6347680687904358,0.830794095993042,0.8378784656524658,0.5762276649475098
10,0.04125950112938881,0.051362767815589905,0.6469645500183105,0.9275745153427124,0.9062185287475586,0.6510467529296875
11,0.04125950112938881,0.04938880726695061,0.7041414380073547,0.9372406005859375,0.8653286695480347,0.6441565752029419
12,0.014465408399701118,0.051362767815589905,0.684776246547699,0.899704098701477,0.9117613434791565,0.6257948875427246
13,0.02746129222214222,0.05426354706287384,0.6717315316200256,0.8706927299499512,0.8492634296417236,0.6518251299858093
14,0.03992343693971634,0.052450601011514664,0.6026716232299805,0.8817224502563477,0.8200500011444092,0.5786256790161133
15,0.0411120168864727,0.020800437778234482,0.6545969843864441,0.9057704210281372,0.907465934753418,0.6147775053977966
16,0.04125950112938881,0.014897003769874573,0.7296295762062073,0.8404204249382019,0.8074146509170532,0.7187901139259338
17,0.03992343693971634,0.016554493457078934,0.6862539052963257,0.9112299680709839,0.90727698802948,0.5948219299316406
18,0.04125950112938881,0.0191512331366539,0.651595950126648,0.927486777305603,0.914111852645874,0.6891895532608032
19,0.040072858333587646,0.008922548964619637,0.6900110244750977,0.9185581207275391,0.9067059755325317,0.6762868762016296
20,0.04125950112938881,0.020395327359437943,0.7051342129707336,0.8601586222648621,0.9245708584785461,0.6646100282669067


==> assets/results/f1_scores_non_adversarial.csv <==
Epoch,Base CNN,MIL Attention,MIL Gated Attention
1,0.6843155026435852,0.6854013800621033,0.7095299363136292
2,0.8584551811218262,0.7586239576339722,0.8066372275352478
3,0.8877185583114624,0.8133406639099121,0.8009338974952698
4,0.8341370224952698,0.8420915603637695,0.8041843175888062
5,0.8633114099502563,0.8325945138931274,0.8964369297027588
6,0.9325966238975525,0.8393686413764954,0.8407701849937439
7,0.9164095520973206,0.8813461065292358,0.8735865950584412
8,0.9298703670501709,0.8808108568191528,0.8965253829956055
9,0.9153178334236145,0.8655803203582764,0.8546366095542908
10,0.944637656211853,0.9155914783477783,0.9186357259750366
11,0.9432135820388794,0.8978110551834106,0.8224995732307434
12,0.9145385026931763,0.9299582839012146,0.939028799533844
13,0.9483307003974915,0.9142838716506958,0.9398360252380371
14,0.9300408363342285,0.8420016169548035,0.9049550294876099
15,0.9246052503585815,0.9011867046356201,0.9358091354370117
16,0.9521059989929199,0.9359859228134155,0.9132255911827087
17,0.9531650543212891,0.8904134035110474,0.9303944110870361
18,0.9467973709106445,0.9136884212493896,0.8982211351394653
19,0.9267512559890747,0.923385500907898,0.9338120222091675
20,0.9239248037338257,0.9319248795509338,0.8656692504882812

